Velos: One-sided Paxos for RDMA applications

Modern data centers are becoming increasingly equipped with RDMA-capable NICs. These devices enable distributed systems to rely on algorithms designed for shared memory. RDMA allows consensus to terminate within a few microsecond in failure-free scenarios, yet, RDMA-optimized algorithms still use expensive two-sided operations in case of failure. In this work, we present a new leader-based consensus algorithm that relies solely on one-sided RDMA verbs. Our algorithm is based on Paxos, it decides in a single one-sided RDMA operation in the common case, and changes leader also in a single one-sided RDMA operation in case of failure. We implement our algorithm in the form of an SMR system named Velos, and we evaluated our system against the state-of-the-art competitor Mu. Compared to Mu, our solution adds a small overhead of approximately 0.6 microseconds in failure-free executions and shines during failover periods during which it is 13 times faster in changing leader.

==> data/propose_latency.txt <==
size    x-pos	mu	        velos   velosdm
1B      1       1.25		2.13    1.91
32B     2   	1.26		2.55    2.36
64B     3       1.26		2.56    2.41
128B	4       1.28		2.81    2.51
256B    5       1.56		2.87    2.59
512B    6       1.74		3.22    3.01

==> data/throughput_leader_failure.txt <==
idx tput
0.0 43.33333333333336
0.10123711340206185 43.260869565217405
0.2024742268041237 43.18840579710147
0.3037113402061855 43.11594202898552
0.4049484536082474 43.04347826086958
0.5061855670103093 42.97101449275363
0.607422680412371 42.89855072463769
0.7086597938144329 42.82608695652174
0.8098969072164948 42.7536231884058
0.9111340206185566 42.68115942028985
1.0123711340206185 42.6086956521739
1.1136082474226803 42.53623188405796
1.214845360824742 42.46376811594201
1.316082474226804 42.39130434782607
1.4173195876288658 42.318840579710134
1.5185567010309278 42.24637681159419
1.6197938144329895 42.173913043478244
1.7210309278350513 42.10144927536231
1.8222680412371133 42.02898550724636
1.923505154639175 41.95652173913042
2.024742268041237 41.88405797101448
2.125979381443299 41.81159420289854
2.2272164948453606 41.739130434782595
2.3284536082474223 41.739130434782595
2.429690721649484 41.81159420289854
2.5309278350515463 41.88405797101448
2.632164948453608 41.95652173913043
2.73340206185567 42.02898550724637
2.8346391752577316 42.10144927536232
2.9358762886597933 42.17391304347826
3.0371134020618555 42.24637681159421
3.1383505154639173 42.31884057971015
3.239587628865979 42.3913043478261
3.340824742268041 42.46376811594204
3.4420618556701026 42.53623188405799
3.543298969072165 42.60869565217393
3.6445360824742266 42.681159420289866
3.7457731958762883 42.75362318840581
3.84701030927835 42.826086956521756
3.948247422680412 42.8985507246377
4.049484536082474 42.97101449275364
4.150721649484535 43.04347826086958
4.251958762886598 43.11594202898553
4.35319587628866 43.18840579710147
4.454432989690721 43.260869565217405
4.555670103092783 43.33333333333335
4.656907216494845 43.33333333333336
4.758144329896907 43.33333333333336
4.859381443298968 43.260869565217405
4.96061855670103 43.18840579710147
5.061855670103093 43.11594202898552
5.163092783505154 43.04347826086958
5.264329896907216 42.97101449275363
5.365567010309277 42.89855072463769
5.46680412371134 42.82608695652174
5.568041237113402 42.7536231884058
5.669278350515463 42.68115942028985
5.770515463917525 42.6086956521739
5.871752577319587 42.53623188405796
5.972989690721649 42.46376811594201
6.074226804123711 42.39130434782607
6.175463917525772 42.318840579710134
6.276701030927835 42.24637681159419
6.377938144329896 42.173913043478244
6.479175257731958 42.10144927536231
6.58041237113402 42.02898550724636
6.681649484536082 41.95652173913042
6.782886597938144 41.88405797101448
6.884123711340205 41.81159420289854
6.985360824742267 41.739130434782595
7.08659793814433 41.59999999999998
7.187835051546391 41.533333333333324
7.289072164948453 41.46666666666666
7.390309278350514 41.39999999999999
7.491546391752577 41.33333333333332
7.592783505154639 41.26666666666666
7.6940206185567 41.2
7.795257731958762 41.13333333333333
7.896494845360824 41.06666666666666
7.997731958762886 41.0
8.098969072164948 40.93333333333334
8.20020618556701 40.86666666666667
8.30144329896907 40.8
8.402680412371133 40.733333333333334
8.503917525773195 40.66666666666667
8.605154639175257 40.6
8.70639175257732 40.53333333333333
8.80762886597938 40.46666666666667
8.908865979381442 40.4
9.010103092783504 40.33333333333333
9.111340206185567 40.266666666666666
9.212577319587629 40.2
9.31381443298969 40.13333333333333
9.415051546391751 40.06666666666666
9.516288659793814 40.0
9.617525773195876 40.13913043478261
9.718762886597936 40.27826086956522
9.819999999999999 40.41739130434783
9.92123711340206 40.55652173913044
10.022474226804123 40.69565217391305
10.123711340206185 40.83478260869566
10.224948453608246 40.97391304347827
10.326185567010308 41.11304347826088
10.42742268041237 41.25217391304349
10.528659793814432 41.3913043478261
10.629896907216494 41.53043478260871
10.731134020618555 41.669565217391316
10.832371134020617 41.80869565217393
10.93360824742268 41.94782608695654
11.034845360824741 42.08695652173915
11.136082474226804 42.226086956521755
11.237319587628864 42.36521739130437
11.338556701030926 42.50434782608698
11.439793814432988 42.643478260869585
11.54103092783505 42.782608695652186
11.642268041237113 42.9217391304348
11.743505154639173 43.06086956521741
11.844742268041236 43.20000000000002
11.945979381443298 43.339130434782625
12.04721649484536 43.47826086956524
12.148453608247422 43.47826086956524
12.249690721649483 43.47826086956524
12.350927835051545 43.47826086956524
12.452164948453607 43.47826086956524
12.55340206185567 43.47826086956524
12.654639175257731 43.47826086956524
12.755876288659792 43.47826086956524
12.857113402061854 43.47826086956524
12.958350515463916 43.47826086956524
13.059587628865978 43.47826086956524
13.16082474226804 43.47826086956524
13.262061855670101 43.47826086956524
13.363298969072163 43.47826086956524
13.464536082474226 43.47826086956524
13.565773195876288 43.47826086956524
13.66701030927835 43.47826086956524
13.76824742268041 43.47826086956524
13.869484536082473 43.47826086956524
13.970721649484535 43.47826086956524
14.071958762886597 43.47826086956524
14.17319587628866 43.47826086956524
14.27443298969072 43.55731225296445
14.375670103092782 43.636363636363654
14.476907216494844 43.715415019762865
14.578144329896906 43.794466403162076
14.679381443298968 43.87351778656129
14.780618556701029 43.9525691699605
14.881855670103091 44.03162055335971
14.983092783505153 44.11067193675892
15.084329896907215 44.18972332015813
15.185567010309278 44.26877470355734
15.286804123711338 44.347826086956545
15.3880412371134 44.426877470355755
15.489278350515463 44.505928853754966
15.590515463917525 44.58498023715418
15.691752577319587 44.66403162055338
15.792989690721647 44.74308300395259
15.89422680412371 44.822134387351795
15.995463917525772 44.901185770751006
16.096701030927832 44.98023715415022
16.197938144329896 45.05928853754943
16.299175257731957 45.13833992094863
16.40041237113402 45.21739130434784
16.50164948453608 45.21739130434784
16.60288659793814 45.21739130434784
16.704123711340205 45.21739130434784
16.805360824742266 45.13833992094863
16.90659793814433 45.05928853754942
17.00783505154639 44.98023715415021
17.10907216494845 44.901185770751
17.210309278350515 44.82213438735179
17.311546391752575 44.74308300395258
17.41278350515464 44.66403162055337
17.5140206185567 44.584980237154156
17.61525773195876 44.50592885375495
17.716494845360824 44.42687747035574
17.817731958762884 44.34782608695653
17.91896907216495 44.26877470355732
18.02020618556701 44.189723320158116
18.12144329896907 44.110671936758905
18.222680412371133 44.0316205533597
18.323917525773194 43.95256916996049
18.425154639175258 43.87351778656129
18.526391752577318 43.794466403162076
18.62762886597938 43.715415019762865
18.728865979381442 43.636363636363654
18.830103092783503 43.55731225296445
18.931340206185567 43.47826086956524
19.032577319587627 43.47826086956524
19.133814432989688 43.47826086956524
19.23505154639175 43.47826086956524
19.336288659793812 43.47826086956524
19.437525773195873 43.47826086956524
19.538762886597937 43.47826086956524
19.639999999999997 43.47826086956524
19.74123711340206 43.47826086956524
19.84247422680412 43.47826086956524
19.943711340206182 43.47826086956524
20.044948453608246 43.47826086956524
20.146185567010306 43.47826086956524
20.24742268041237 43.47826086956524
20.34865979381443 43.47826086956524
20.44989690721649 43.47826086956524
20.551134020618555 43.47826086956524
20.652371134020616 43.47826086956524
20.75360824742268 43.47826086956524
20.85484536082474 43.47826086956524
20.9560824742268 43.47826086956524
21.057319587628864 43.47826086956524
21.158556701030925 43.47826086956524
21.25979381443299 43.47826086956524
21.36103092783505 43.47826086956524
21.46226804123711 43.47826086956524
21.563505154639174 43.47826086956524
21.664742268041234 43.47826086956524
21.765979381443298 43.47826086956524
21.86721649484536 43.47826086956524
21.96845360824742 43.47826086956524
22.069690721649483 43.47826086956524
22.170927835051543 43.47826086956524
22.272164948453607 43.47826086956524
22.373402061855668 43.47826086956524
22.474639175257728 43.47826086956524
22.575876288659792 43.47826086956524
22.677113402061853 43.47826086956524
22.778350515463917 43.47826086956524
22.879587628865977 43.47826086956524
22.980824742268037 43.47826086956524
23.0820618556701 43.47826086956524
23.183298969072162 43.47826086956524
23.284536082474226 43.47826086956524
23.385773195876286 43.47826086956524
23.487010309278347 43.405797101449295
23.58824742268041 43.33333333333336
23.68948453608247 43.260869565217405
23.790721649484535 43.18840579710147
23.891958762886595 43.11594202898552
23.993195876288656 43.04347826086958
24.09443298969072 42.97101449275363
24.19567010309278 42.89855072463769
24.296907216494844 42.82608695652174
24.398144329896905 42.7536231884058
24.499381443298965 42.68115942028985
24.60061855670103 42.6086956521739
24.70185567010309 42.53623188405796
24.803092783505154 42.46376811594201
24.904329896907214 42.39130434782607
25.005567010309274 42.318840579710134
25.10680412371134 42.24637681159419
25.2080412371134 42.173913043478244
25.309278350515463 42.10144927536231
25.410515463917523 42.02898550724636
25.511752577319584 41.95652173913042
25.612989690721648 41.88405797101448
25.714226804123708 41.81159420289854
25.815463917525772 41.739130434782595
25.916701030927833 41.8181818181818
26.017938144329893 41.96969696969696
26.119175257731957 42.12121212121211
26.220412371134017 42.27272727272727
26.32164948453608 42.42424242424242
26.42288659793814 42.57575757575758
26.524123711340202 42.72727272727273
26.625360824742266 42.87878787878789
26.726597938144327 43.03030303030304
26.82783505154639 43.1818181818182
26.92907216494845 43.33333333333335
27.03030927835051 43.484848484848506
27.131546391752575 43.636363636363654
27.232783505154636 43.78787878787881
27.3340206185567 43.93939393939396
27.43525773195876 44.09090909090911
27.53649484536082 44.242424242424256
27.637731958762885 44.393939393939405
27.738969072164945 44.54545454545456
27.84020618556701 44.69696969696971
27.94144329896907 44.848484848484865
28.04268041237113 45.00000000000002
28.143917525773194 45.07246376811596
28.245154639175254 45.1449275362319
28.34639175257732 45.21739130434784
28.44762886597938 45.13833992094863
28.54886597938144 45.05928853754942
28.650103092783503 44.98023715415021
28.751340206185564 44.901185770751
28.852577319587628 44.82213438735179
28.953814432989688 44.74308300395258
29.05505154639175 44.66403162055337
29.156288659793812 44.584980237154156
29.257525773195873 44.50592885375495
29.358762886597937 44.42687747035574
29.459999999999997 44.34782608695653
29.561237113402058 44.26877470355732
29.66247422680412 44.189723320158116
29.763711340206182 44.110671936758905
29.864948453608246 44.0316205533597
29.966185567010307 43.95256916996049
30.067422680412367 43.87351778656129
30.16865979381443 43.794466403162076
30.26989690721649 43.715415019762865
30.371134020618555 43.636363636363654
30.472371134020616 43.55731225296445
30.573608247422676 43.47826086956524
30.67484536082474 43.47826086956524
30.7760824742268 43.47826086956524
30.877319587628865 43.47826086956524
30.978556701030925 43.47826086956524
31.079793814432985 43.47826086956524
31.18103092783505 43.47826086956524
31.28226804123711 43.47826086956524
31.383505154639174 43.47826086956524
31.484742268041234 43.47826086956524
31.585979381443295 43.47826086956524
31.68721649484536 43.47826086956524
31.78845360824742 43.47826086956524
31.889690721649483 43.47826086956524
31.990927835051544 43.47826086956524
32.09216494845361 43.47826086956524
32.193402061855664 43.47826086956524
32.29463917525773 43.47826086956524
32.39587628865979 43.47826086956524
32.49711340206185 43.47826086956524
32.59835051546391 43.47826086956524
32.69958762886598 43.47826086956524
32.80082474226804 43.55731225296445
32.9020618556701 43.636363636363654
33.00329896907216 43.715415019762865
33.104536082474226 43.794466403162076
33.20577319587628 43.87351778656129
33.30701030927835 43.9525691699605
33.40824742268041 44.03162055335971
33.50948453608247 44.11067193675892
33.61072164948453 44.18972332015813
33.711958762886596 44.26877470355734
33.81319587628866 44.347826086956545
33.91443298969072 44.426877470355755
34.01567010309278 44.505928853754966
34.116907216494845 44.58498023715418
34.2181443298969 44.66403162055338
34.319381443298965 44.74308300395259
34.42061855670103 44.822134387351795
34.521855670103086 44.901185770751006
34.62309278350515 44.98023715415022
34.724329896907214 45.05928853754943
34.82556701030928 45.13833992094863
34.926804123711335 45.21739130434784
35.0280412371134 45.1449275362319
35.12927835051546 45.07246376811596
35.23051546391752 45.00000000000002
35.331752577319584 44.848484848484865
35.43298969072165 44.69696969696971
35.534226804123705 44.54545454545456
35.63546391752577 44.3939393939394
35.73670103092783 44.24242424242424
35.8379381443299 44.09090909090909
35.939175257731954 43.93939393939393
36.04041237113402 43.78787878787878
36.14164948453608 43.63636363636362
36.24288659793814 43.48484848484847
36.3441237113402 43.333333333333314
36.44536082474227 43.18181818181816
36.54659793814432 43.03030303030301
36.64783505154639 42.87878787878786
36.74907216494845 42.72727272727271
36.850309278350515 42.575757575757564
36.95154639175257 42.42424242424241
37.052783505154636 42.27272727272726
37.1540206185567 42.12121212121211
37.25525773195876 41.96969696969696
37.35649484536082 41.8181818181818
37.457731958762885 41.739130434782595
37.55896907216494 41.81159420289854
37.660206185567006 41.88405797101448
37.76144329896907 41.95652173913043
37.862680412371134 42.02898550724637
37.96391752577319 42.10144927536232
38.065154639175255 42.17391304347826
38.16639175257732 42.24637681159421
38.267628865979376 42.31884057971015
38.36886597938144 42.3913043478261
38.4701030927835 42.46376811594204
38.57134020618556 42.53623188405799
38.672577319587624 42.60869565217393
38.77381443298969 42.681159420289866
38.875051546391745 42.75362318840581
38.97628865979381 42.826086956521756
39.07752577319587 42.8985507246377
39.17876288659794 42.97101449275364
39.279999999999994 43.04347826086958
39.38123711340206 43.11594202898553
39.48247422680412 43.18840579710147
39.58371134020618 43.260869565217405
39.68494845360824 43.33333333333335
39.78618556701031 43.405797101449295
39.887422680412364 43.47826086956524
39.98865979381443 43.47826086956524
40.08989690721649 43.47826086956524
40.191134020618556 43.47826086956524
40.29237113402061 43.47826086956524
40.39360824742268 43.47826086956524
40.49484536082474 43.47826086956524
40.5960824742268 43.47826086956524
40.69731958762886 43.47826086956524
40.798556701030925 43.47826086956524
40.89979381443298 43.47826086956524
41.001030927835046 43.47826086956524
41.10226804123711 43.47826086956524
41.203505154639174 43.47826086956524
41.30474226804123 43.47826086956524
41.405979381443295 43.47826086956524
41.50721649484536 43.47826086956524
41.608453608247416 43.47826086956524
41.70969072164948 43.47826086956524
41.810927835051544 43.47826086956524
41.9121649484536 43.47826086956524
42.013402061855665 43.47826086956524
42.11463917525773 43.47826086956524
42.21587628865979 43.47826086956524
42.31711340206185 43.47826086956524
42.41835051546391 43.47826086956524
42.51958762886598 43.47826086956524
42.620824742268034 43.47826086956524
42.7220618556701 43.47826086956524
42.82329896907216 43.47826086956524
42.92453608247422 43.47826086956524
43.02577319587628 43.47826086956524
43.12701030927835 43.47826086956524
43.22824742268041 43.47826086956524
43.32948453608247 43.47826086956524
43.43072164948453 43.47826086956524
43.531958762886596 43.47826086956524
43.63319587628865 43.47826086956524
43.73443298969072 43.47826086956524
43.83567010309278 43.47826086956524
43.93690721649484 43.47826086956524
44.0381443298969 43.47826086956524
44.139381443298966 43.47826086956524
44.24061855670103 43.47826086956524
44.34185567010309 43.47826086956524
44.44309278350515 43.47826086956524
44.544329896907215 43.47826086956524
44.64556701030927 43.47826086956524
44.746804123711335 43.47826086956524
44.8480412371134 43.47826086956524
44.949278350515456 43.47826086956524
45.05051546391752 43.47826086956524
45.151752577319584 43.47826086956524
45.25298969072165 43.47826086956524
45.354226804123705 43.47826086956524
45.45546391752577 43.47826086956524
45.55670103092783 43.47826086956524
45.65793814432989 43.47826086956524
45.759175257731954 43.47826086956524
45.86041237113402 43.47826086956524
45.961649484536075 43.47826086956524
46.06288659793814 43.47826086956524
46.1641237113402 43.47826086956524
46.26536082474227 43.47826086956524
46.366597938144324 43.47826086956524
46.46783505154639 43.47826086956524
46.56907216494845 43.47826086956524
46.67030927835051 43.47826086956524
46.77154639175257 43.47826086956524
46.872783505154636 43.47826086956524
46.97402061855669 43.47826086956524
47.07525773195876 43.47826086956524
47.17649484536082 43.47826086956524
47.277731958762885 43.47826086956524
47.37896907216494 43.47826086956524
47.480206185567006 43.47826086956524
47.58144329896907 43.47826086956524
47.68268041237113 43.47826086956524
47.78391752577319 43.47826086956524
47.885154639175255 43.47826086956524
47.98639175257731 43.47826086956524
48.087628865979376 43.47826086956524
48.18886597938144 43.47826086956524
48.290103092783504 43.47826086956524
48.39134020618556 43.47826086956524
48.492577319587625 43.47826086956524
48.59381443298969 43.47826086956524
48.695051546391745 43.47826086956524
48.79628865979381 43.47826086956524
48.89752577319587 43.47826086956524
48.99876288659793 43.47826086956524
49.099999999999994 43.47826086956524
49.20123711340206 43.47826086956524
49.30247422680412 43.47826086956524
49.40371134020618 43.47826086956524
49.50494845360824 43.47826086956524
49.60618556701031 43.47826086956524
49.707422680412364 43.47826086956524
49.80865979381443 43.47826086956524
49.90989690721649 43.47826086956524
50.01113402061855 43.47826086956524
50.11237113402061 43.47826086956524
50.21360824742268 43.47826086956524
50.31484536082474 43.47826086956524
50.4160824742268 43.47826086956524
50.51731958762886 43.47826086956524
50.618556701030926 43.47826086956524
50.71979381443298 43.47826086956524
50.82103092783505 43.47826086956524
50.92226804123711 43.47826086956524
51.02350515463917 43.47826086956524
51.12474226804123 43.47826086956524
51.225979381443295 43.47826086956524
51.32721649484536 43.47826086956524
51.428453608247416 43.55731225296445
51.52969072164948 43.636363636363654
51.630927835051544 43.715415019762865
51.7321649484536 43.794466403162076
51.833402061855665 43.87351778656129
51.93463917525773 43.9525691699605
52.035876288659786 44.03162055335971
52.13711340206185 44.11067193675892
52.238350515463914 44.18972332015813
52.33958762886597 44.26877470355734
52.440824742268035 44.347826086956545
52.5420618556701 44.426877470355755
52.64329896907216 44.505928853754966
52.74453608247422 44.58498023715418
52.84577319587628 44.66403162055338
52.94701030927835 44.74308300395259
53.048247422680404 44.822134387351795
53.14948453608247 44.901185770751006
53.25072164948453 44.98023715415022
53.35195876288659 45.05928853754943
53.45319587628865 45.13833992094863
53.55443298969072 45.21739130434784
53.65567010309278 45.21739130434784
53.75690721649484 45.21739130434784
53.8581443298969 45.21739130434784
53.959381443298966 45.13833992094863
54.06061855670102 45.05928853754942
54.16185567010309 44.98023715415021
54.26309278350515 44.901185770751
54.36432989690721 44.82213438735179
54.46556701030927 44.74308300395258
54.566804123711336 44.66403162055337
54.6680412371134 44.584980237154156
54.76927835051546 44.50592885375495
54.87051546391752 44.42687747035574
54.971752577319585 44.34782608695653
55.07298969072164 44.26877470355732
55.174226804123705 44.189723320158116
55.27546391752577 44.110671936758905
55.376701030927826 44.0316205533597
55.47793814432989 43.95256916996049
55.579175257731954 43.87351778656129
55.68041237113402 43.794466403162076
55.781649484536075 43.715415019762865
55.88288659793814 43.636363636363654
55.9841237113402 43.55731225296445
56.08536082474226 43.47826086956524
56.186597938144324 43.47826086956524
56.28783505154639 43.47826086956524
56.389072164948445 43.47826086956524
56.49030927835051 43.47826086956524
56.59154639175257 43.47826086956524
56.69278350515464 43.47826086956524
56.794020618556694 43.47826086956524
56.89525773195876 43.47826086956524
56.99649484536082 43.47826086956524
57.09773195876288 43.47826086956524
57.19896907216494 43.47826086956524
57.300206185567006 43.47826086956524
57.40144329896906 43.47826086956524
57.50268041237113 43.47826086956524
57.60391752577319 43.47826086956524
57.705154639175255 43.47826086956524
57.80639175257731 43.47826086956524
57.907628865979376 43.47826086956524
58.00886597938144 43.47826086956524
58.1101030927835 43.47826086956524
58.21134020618556 43.47826086956524
58.312577319587625 43.47826086956524
58.41381443298968 43.47826086956524
58.515051546391746 43.47826086956524
58.61628865979381 43.47826086956524
58.717525773195874 43.47826086956524
58.81876288659793 43.47826086956524
58.919999999999995 43.47826086956524
59.02123711340206 43.47826086956524
59.122474226804115 43.47826086956524
59.22371134020618 43.47826086956524
59.32494845360824 43.47826086956524
59.4261855670103 43.47826086956524
59.527422680412364 43.47826086956524
59.62865979381443 43.47826086956524
59.72989690721649 43.47826086956524
59.83113402061855 43.47826086956524
59.93237113402061 43.47826086956524
60.03360824742268 43.47826086956524
60.134845360824734 43.47826086956524
60.2360824742268 43.47826086956524
60.33731958762886 43.47826086956524
60.43855670103092 43.47826086956524
60.53979381443298 43.47826086956524
60.64103092783505 43.55731225296445
60.74226804123711 43.636363636363654
60.84350515463917 43.715415019762865
60.94474226804123 43.794466403162076
61.045979381443296 43.87351778656129
61.14721649484535 43.9525691699605
61.24845360824742 44.03162055335971
61.34969072164948 44.11067193675892
61.45092783505154 44.18972332015813
61.5521649484536 44.26877470355734
61.653402061855665 44.347826086956545
61.75463917525773 44.426877470355755
61.855876288659786 44.505928853754966
61.95711340206185 44.58498023715418
62.058350515463914 44.66403162055338
62.15958762886597 44.74308300395259
62.260824742268035 44.822134387351795
62.3620618556701 44.901185770751006
62.463298969072156 44.98023715415022
62.56453608247422 45.05928853754943
62.665773195876284 45.13833992094863
62.76701030927835 45.21739130434784
62.868247422680405 43.478260869565226
62.96948453608247 41.739130434782616
63.07072164948453 40.000000000000014
63.17195876288659 38.181818181818194
63.27319587628865 36.363636363636374
63.37443298969072 34.545454545454554
63.475670103092774 32.727272727272734
63.57690721649484 30.909090909090914
63.6781443298969 29.090909090909093
63.779381443298966 27.272727272727273
63.88061855670102 25.454545454545453
63.98185567010309 23.636363636363637
64.08309278350515 21.818181818181817
64.18432989690722 19.999999999999996
64.28556701030928 18.181818181818176
64.38680412371133 16.36363636363636
64.48804123711339 14.545454545454543
64.58927835051546 12.727272727272725
64.69051546391752 10.909090909090908
64.79175257731958 9.09090909090909
64.89298969072165 7.2727272727272725
64.9942268041237 5.454545454545455
65.09546391752576 3.6363636363636362
65.19670103092783 1.8181818181818181
65.29793814432989 0.0
65.39917525773195 0.0
65.50041237113402 0.0
65.60164948453608 0.0
65.70288659793813 0.0
65.8041237113402 0.0
65.90536082474226 0.0
66.00659793814432 0.0
66.10783505154639 0.0
66.20907216494845 0.0
66.3103092783505 0.0
66.41154639175257 0.0
66.51278350515463 0.0
66.6140206185567 0.0
66.71525773195876 0.0
66.81649484536082 0.0
66.91773195876289 0.0
67.01896907216494 0.0
67.120206185567 0.0
67.22144329896906 0.0
67.32268041237113 0.0
67.42391752577319 0.0
67.52515463917526 0.0
67.62639175257732 0.0
67.72762886597937 0.0
67.82886597938143 0.0
67.9301030927835 0.0
68.03134020618556 0.0
68.13257731958763 0.0
68.23381443298969 0.0
68.33505154639174 0.0
68.4362886597938 0.0
68.53752577319587 0.0
68.63876288659793 0.0
68.74 0.0
68.84123711340206 0.0
68.94247422680412 0.0
69.04371134020617 0.0
69.14494845360824 0.0
69.2461855670103 0.0
69.34742268041236 0.0
69.44865979381443 0.0
69.54989690721649 0.0
69.65113402061856 0.0
69.7523711340206 0.0
69.85360824742267 0.0
69.95484536082473 0.0
70.0560824742268 0.0
70.15731958762886 0.0
70.25855670103093 0.0
70.35979381443298 0.0
70.46103092783504 0.0
70.5622680412371 0.0
70.66350515463917 0.0
70.76474226804123 0.0
70.8659793814433 0.0
70.96721649484536 0.0
71.06845360824741 0.0
71.16969072164947 0.0
71.27092783505154 0.0
71.3721649484536 0.0
71.47340206185567 0.0
71.57463917525773 0.0
71.6758762886598 0.0
71.77711340206184 0.0
71.87835051546391 0.0
71.97958762886597 0.0
72.08082474226804 0.0
72.1820618556701 0.0
72.28329896907216 0.0
72.38453608247421 0.0
72.48577319587628 0.0
72.58701030927834 0.0
72.6882474226804 0.0
72.78948453608247 0.0
72.89072164948453 0.0
72.9919587628866 0.0
73.09319587628865 0.0
73.19443298969071 0.0
73.29567010309277 0.0
73.39690721649484 0.0
73.4981443298969 0.0
73.59938144329897 0.0
73.70061855670103 0.0
73.80185567010308 0.0
73.90309278350514 0.0
74.00432989690721 0.0
74.10556701030927 0.0
74.20680412371134 0.0
74.3080412371134 0.0
74.40927835051545 0.0
74.51051546391751 0.0
74.61175257731958 0.0
74.71298969072164 0.0
74.8142268041237 0.0
74.91546391752577 0.0
75.01670103092783 0.0
75.11793814432988 0.0
75.21917525773195 0.0
75.32041237113401 0.0
75.42164948453608 0.0
75.52288659793814 0.0
75.6241237113402 0.0
75.72536082474227 0.0
75.82659793814432 0.0
75.92783505154638 0.0
76.02907216494845 0.0
76.13030927835051 0.0
76.23154639175257 0.0
76.33278350515464 0.0
76.43402061855669 0.0
76.53525773195875 0.0
76.63649484536082 0.0
76.73773195876288 0.0
76.83896907216494 0.0
76.940206185567 0.0
77.04144329896907 0.0
77.14268041237112 0.0
77.24391752577318 0.0
77.34515463917525 0.0
77.44639175257731 0.0
77.54762886597938 0.0
77.64886597938144 0.0
77.75010309278349 0.0
77.85134020618555 0.0
77.95257731958762 0.0
78.05381443298968 0.0
78.15505154639175 0.0
78.25628865979381 0.0
78.35752577319587 0.0
78.45876288659792 0.0
78.55999999999999 0.0
78.66123711340205 0.0
78.76247422680412 0.0
78.86371134020618 0.0
78.96494845360824 0.0
79.06618556701031 0.0
79.16742268041236 0.0
79.26865979381442 0.0
79.36989690721649 0.0
79.47113402061855 0.0
79.57237113402061 0.0
79.67360824742268 0.0
79.77484536082473 0.0
79.87608247422679 0.0
79.97731958762886 0.0
80.07855670103092 0.0
80.17979381443298 0.0
80.28103092783505 0.0
80.38226804123711 0.0
80.48350515463916 0.0
80.58474226804123 0.0
80.68597938144329 0.0
80.78721649484535 0.0
80.88845360824742 0.0
80.98969072164948 0.0
81.09092783505155 0.0
81.1921649484536 0.0
81.29340206185566 0.0
81.39463917525772 0.0
81.49587628865979 0.0
81.59711340206185 0.0
81.69835051546391 0.0
81.79958762886596 0.0
81.90082474226803 0.0
82.00206185567009 0.0
82.10329896907216 0.0
82.20453608247422 0.0
82.30577319587628 0.0
82.40701030927835 0.0
82.5082474226804 0.0
82.60948453608246 0.0
82.71072164948453 0.0
82.81195876288659 0.0
82.91319587628865 0.0
83.01443298969072 0.0
83.11567010309278 0.0
83.21690721649483 0.0
83.3181443298969 0.0
83.41938144329896 0.0
83.52061855670102 0.0
83.62185567010309 0.0
83.72309278350515 0.0
83.8243298969072 0.0
83.92556701030927 0.0
84.02680412371133 0.0
84.1280412371134 0.0
84.22927835051546 0.0
84.33051546391752 0.0
84.43175257731959 0.0
84.53298969072164 0.0
84.6342268041237 0.0
84.73546391752576 0.0
84.83670103092783 0.0
84.93793814432989 0.0
85.03917525773196 0.0
85.14041237113402 0.0
85.24164948453607 0.0
85.34288659793813 0.0
85.4441237113402 0.0
85.54536082474226 0.0
85.64659793814432 0.0
85.74783505154639 0.0
85.84907216494844 0.0
85.9503092783505 0.0
86.05154639175257 0.0
86.15278350515463 0.0
86.2540206185567 0.0
86.35525773195876 0.0
86.45649484536082 0.0
86.55773195876287 0.0
86.65896907216494 0.0
86.760206185567 0.0
86.86144329896906 0.0
86.96268041237113 0.0
87.06391752577319 0.0
87.16515463917526 0.0
87.2663917525773 0.0
87.36762886597937 0.0
87.46886597938143 0.0
87.5701030927835 0.0
87.67134020618556 0.0
87.77257731958763 0.0
87.87381443298968 0.0
87.97505154639174 0.0
88.0762886597938 0.0
88.17752577319587 0.0
88.27876288659793 0.0
88.38 0.0
88.48123711340206 0.0
88.58247422680411 0.0
88.68371134020617 0.0
88.78494845360824 0.0
88.8861855670103 0.0
88.98742268041237 0.0
89.08865979381443 0.0
89.1898969072165 0.0
89.29113402061854 0.0
89.3923711340206 0.0
89.49360824742267 0.0
89.59484536082473 0.0
89.6960824742268 0.0
89.79731958762886 0.0
89.89855670103091 0.0
89.99979381443298 0.0
90.10103092783504 0.0
90.2022680412371 0.0
90.30350515463917 0.0
90.40474226804123 0.0
90.5059793814433 0.0
90.60721649484535 0.0
90.70845360824741 0.0
90.80969072164947 0.0
90.91092783505154 0.0
91.0121649484536 0.0
91.11340206185567 0.0
91.21463917525772 0.0
91.31587628865978 0.0
91.41711340206184 0.0
91.51835051546391 0.0
91.61958762886597 0.0
91.72082474226804 0.0
91.8220618556701 0.0
91.92329896907215 0.0
92.02453608247421 0.0
92.12577319587628 0.0
92.22701030927834 0.0
92.3282474226804 0.0
92.42948453608247 0.0
92.53072164948453 0.0
92.63195876288658 0.0
92.73319587628865 0.0
92.83443298969071 0.0
92.93567010309278 0.0
93.03690721649484 0.0
93.1381443298969 0.0
93.23938144329895 0.0
93.34061855670102 0.0
93.44185567010308 0.0
93.54309278350514 0.0
93.64432989690721 0.0
93.74556701030927 0.0
93.84680412371134 0.0
93.94804123711339 0.0
94.04927835051545 0.0
94.15051546391751 0.0
94.25175257731958 0.0
94.35298969072164 0.0
94.4542268041237 0.0
94.55546391752577 0.0
94.65670103092782 0.0
94.75793814432988 0.0
94.85917525773195 0.0
94.96041237113401 0.0
95.06164948453608 0.0
95.16288659793814 0.0
95.26412371134019 0.0
95.36536082474225 0.0
95.46659793814432 0.0
95.56783505154638 0.0
95.66907216494845 0.0
95.77030927835051 0.0
95.87154639175257 0.0
95.97278350515462 0.0
96.07402061855669 0.0
96.17525773195875 0.0
96.27649484536082 0.0
96.37773195876288 0.0
96.47896907216494 0.0
96.58020618556701 0.0
96.68144329896906 0.0
96.78268041237112 0.0
96.88391752577319 0.0
96.98515463917525 0.0
97.08639175257731 0.0
97.18762886597938 0.0
97.28886597938143 0.0
97.39010309278349 0.0
97.49134020618555 0.0
97.59257731958762 0.0
97.69381443298968 0.0
97.79505154639175 0.0
97.89628865979381 0.0
97.99752577319586 0.0
98.09876288659792 0.0
98.19999999999999 0.0
98.30123711340205 0.0
98.40247422680412 0.0
98.50371134020618 0.0
98.60494845360824 0.0
98.7061855670103 0.0
98.80742268041236 0.0
98.90865979381442 0.0
99.00989690721649 0.0
99.11113402061855 0.0
99.21237113402061 0.0
99.31360824742266 0.0
99.41484536082473 0.0
99.51608247422679 0.0
99.61731958762886 0.0
99.71855670103092 0.0
99.81979381443298 0.0
99.92103092783505 0.0
100.0222680412371 0.0
100.12350515463916 0.0
100.22474226804123 0.0
100.32597938144329 0.0
100.42721649484535 0.0
100.52845360824742 0.0
100.62969072164948 0.0
100.73092783505153 0.0
100.8321649484536 0.0
100.93340206185566 0.0
101.03463917525772 0.0
101.13587628865979 0.0
101.23711340206185 0.0
101.3383505154639 0.0
101.43958762886597 0.0
101.54082474226803 0.0
101.6420618556701 0.0
101.74329896907216 0.0
101.84453608247422 0.0
101.94577319587628 0.0
102.04701030927833 0.0
102.1482474226804 0.0
102.24948453608246 0.0
102.35072164948453 0.0
102.45195876288659 0.0
102.55319587628865 0.0
102.65443298969072 0.0
102.75567010309277 0.0
102.85690721649483 0.0
102.9581443298969 0.0
103.05938144329896 0.0
103.16061855670102 0.0
103.26185567010309 0.0
103.36309278350514 0.0
103.4643298969072 0.0
103.56556701030927 0.0
103.66680412371133 0.0
103.7680412371134 0.0
103.86927835051546 0.0
103.97051546391752 0.0
104.07175257731957 0.0
104.17298969072164 0.0
104.2742268041237 0.0
104.37546391752576 0.0
104.47670103092783 0.0
104.57793814432989 0.0
104.67917525773194 0.0
104.780412371134 0.0
104.88164948453607 0.0
104.98288659793813 0.0
105.0841237113402 0.0
105.18536082474226 0.0
105.28659793814433 0.0
105.38783505154638 0.0
105.48907216494844 0.0
105.5903092783505 0.0
105.69154639175257 0.0
105.79278350515463 0.0
105.8940206185567 0.0
105.99525773195876 0.0
106.09649484536081 0.0
106.19773195876287 0.0
106.29896907216494 0.0
106.400206185567 0.0
106.50144329896906 0.0
106.60268041237113 0.0
106.70391752577318 0.0
106.80515463917524 0.0
106.9063917525773 0.0
107.00762886597937 0.0
107.10886597938143 0.0
107.2101030927835 0.0
107.31134020618556 0.0
107.41257731958761 0.0
107.51381443298968 0.0
107.61505154639174 0.0
107.7162886597938 0.0
107.81752577319587 0.0
107.91876288659793 0.0
108.02 0.0
108.12123711340205 0.0
108.22247422680411 0.0
108.32371134020617 0.0
108.42494845360824 0.0
108.5261855670103 0.0
108.62742268041237 0.0
108.72865979381442 0.0
108.82989690721648 0.0
108.93113402061854 0.0
109.03237113402061 0.0
109.13360824742267 0.0
109.23484536082474 0.0
109.3360824742268 0.0
109.43731958762885 0.0
109.53855670103091 0.0
109.63979381443298 0.0
109.74103092783504 0.0
109.8422680412371 0.0
109.94350515463917 0.0
110.04474226804123 0.0
110.14597938144328 0.0
110.24721649484535 0.0
110.34845360824741 0.0
110.44969072164947 0.0
110.55092783505154 0.0
110.6521649484536 0.0
110.75340206185565 0.0
110.85463917525772 0.0
110.95587628865978 0.0
111.05711340206184 0.0
111.15835051546391 0.0
111.25958762886597 0.0
111.36082474226804 0.0
111.46206185567009 0.0
111.56329896907215 0.0
111.66453608247421 0.0
111.76577319587628 0.0
111.86701030927834 0.0
111.9682474226804 0.0
112.06948453608247 0.0
112.17072164948452 0.0
112.27195876288658 0.0
112.37319587628865 0.0
112.47443298969071 0.0
112.57567010309278 0.0
112.67690721649484 0.0
112.77814432989689 0.0
112.87938144329895 0.0
112.98061855670102 0.0
113.08185567010308 0.0
113.18309278350515 0.0
113.28432989690721 0.0
113.38556701030927 0.0
113.48680412371132 0.0
113.58804123711339 0.0
113.68927835051545 0.0
113.79051546391752 0.0
113.89175257731958 0.0
113.99298969072164 0.0
114.0942268041237 0.0
114.19546391752576 0.0
114.29670103092782 0.0
114.39793814432988 0.0
114.49917525773195 0.0
114.60041237113401 0.0
114.70164948453608 0.0
114.80288659793813 0.0
114.90412371134019 0.0
115.00536082474225 0.0
115.10659793814432 0.0
115.20783505154638 0.0
115.30907216494845 0.0
115.41030927835051 0.0
115.51154639175256 0.0
115.61278350515462 0.0
115.71402061855669 0.0
115.81525773195875 0.0
115.91649484536082 0.0
116.01773195876288 0.0
116.11896907216494 0.0
116.220206185567 0.0
116.32144329896906 0.0
116.42268041237112 0.0
116.52391752577319 0.0
116.62515463917525 0.0
116.72639175257731 0.0
116.82762886597936 0.0
116.92886597938143 0.0
117.03010309278349 0.0
117.13134020618556 0.0
117.23257731958762 0.0
117.33381443298968 0.0
117.43505154639175 0.0
117.5362886597938 0.0
117.63752577319586 0.0
117.73876288659793 0.0
117.83999999999999 0.0
117.94123711340205 0.0
118.04247422680412 0.0
118.14371134020617 0.0
118.24494845360823 0.0
118.3461855670103 0.0
118.44742268041236 0.0
118.54865979381442 0.0
118.64989690721649 0.0
118.75113402061855 0.0
118.8523711340206 0.0
118.95360824742266 0.0
119.05484536082473 0.0
119.15608247422679 0.0
119.25731958762886 0.0
119.35855670103092 0.0
119.45979381443298 0.0
119.56103092783503 0.0
119.6622680412371 0.0
119.76350515463916 0.0
119.86474226804123 0.0
119.96597938144329 0.0
120.06721649484535 0.0
120.1684536082474 0.0
120.26969072164947 0.0
120.37092783505153 0.0
120.4721649484536 0.0
120.57340206185566 0.0
120.67463917525772 0.0
120.77587628865979 0.0
120.87711340206184 0.0
120.9783505154639 0.0
121.07958762886597 0.0
121.18082474226803 0.0
121.2820618556701 0.0
121.38329896907216 0.0
121.48453608247422 0.0
121.58577319587627 0.0
121.68701030927834 0.0
121.7882474226804 0.0
121.88948453608246 0.0
121.99072164948453 0.0
122.09195876288659 0.0
122.19319587628864 0.0
122.2944329896907 0.0
122.39567010309277 0.0
122.49690721649483 0.0
122.5981443298969 0.0
122.69938144329896 0.0
122.80061855670102 0.0
122.90185567010307 0.0
123.00309278350514 0.0
123.1043298969072 0.0
123.20556701030927 0.0
123.30680412371133 0.0
123.4080412371134 0.0
123.50927835051546 0.0
123.61051546391751 0.0
123.71175257731957 0.0
123.81298969072164 0.0
123.9142268041237 0.0
124.01546391752576 0.0
124.11670103092783 0.0
124.21793814432988 0.0
124.31917525773194 0.0
124.420412371134 0.0
124.52164948453607 0.0
124.62288659793813 0.0
124.7241237113402 0.0
124.82536082474226 0.0
124.92659793814431 0.0
125.02783505154638 0.0
125.12907216494844 0.0
125.2303092783505 0.0
125.33154639175257 0.0
125.43278350515463 0.0
125.5340206185567 0.0
125.63525773195875 0.0
125.73649484536081 0.0
125.83773195876287 0.0
125.93896907216494 0.0
126.040206185567 0.0
126.14144329896907 0.0
126.24268041237112 0.0
126.34391752577318 0.0
126.44515463917524 0.0
126.5463917525773 0.0
126.64762886597937 0.0
126.74886597938143 0.7272727272727273
126.8501030927835 1.4545454545454546
126.95134020618555 2.1818181818181817
127.05257731958761 2.909090909090909
127.15381443298968 3.6363636363636367
127.25505154639174 4.363636363636364
127.3562886597938 5.090909090909092
127.45752577319587 5.818181818181818
127.55876288659793 6.545454545454546
127.65999999999998 7.272727272727273
127.76123711340205 8.000000000000002
127.86247422680411 8.727272727272728
127.96371134020617 9.454545454545457
128.06494845360822 10.181818181818183
128.1661855670103 10.90909090909091
128.26742268041235 11.636363636363637
128.36865979381443 12.363636363636365
128.46989690721648 13.090909090909092
128.57113402061856 13.81818181818182
128.6723711340206 14.545454545454547
128.77360824742266 15.272727272727275
128.87484536082474 16.000000000000004
128.97608247422679 16.72727272727273
129.07731958762886 17.454545454545457
129.1785567010309 18.181818181818183
129.27979381443296 18.181818181818183
129.38103092783504 18.181818181818183
129.4822680412371 18.181818181818183
129.58350515463917 18.181818181818183
129.68474226804122 18.181818181818183
129.7859793814433 18.181818181818183
129.88721649484535 18.181818181818183
129.9884536082474 18.181818181818183
130.08969072164948 18.181818181818183
130.19092783505153 18.181818181818183
130.2921649484536 18.181818181818183
130.39340206185565 18.181818181818183
130.49463917525773 18.181818181818183
130.59587628865978 18.181818181818183
130.69711340206183 18.181818181818183
130.7983505154639 18.181818181818183
130.89958762886596 18.181818181818183
131.00082474226804 18.181818181818183
131.1020618556701 18.181818181818183
131.20329896907216 18.181818181818183
131.30453608247421 18.181818181818183
131.40577319587626 18.181818181818183
131.50701030927834 18.181818181818183
131.6082474226804 18.181818181818183
131.70948453608247 18.181818181818183
131.81072164948452 18.181818181818183
131.9119587628866 18.181818181818183
132.01319587628865 18.181818181818183
132.1144329896907 18.181818181818183
132.21567010309278 18.181818181818183
132.31690721649483 18.631016042780754
132.4181443298969 19.08021390374332
132.51938144329895 19.529411764705888
132.620618556701 19.978609625668454
132.72185567010308 20.42780748663102
132.82309278350513 20.87700534759359
132.9243298969072 21.32620320855616
133.02556701030926 21.775401069518722
133.12680412371134 22.22459893048129
133.2280412371134 22.673796791443856
133.32927835051544 23.122994652406422
133.43051546391752 23.57219251336899
133.53175257731957 24.021390374331553
133.63298969072164 24.470588235294123
133.7342268041237 24.91978609625669
133.83546391752577 25.368983957219253
133.93670103092782 25.81818181818182
134.03793814432987 26.267379679144387
134.13917525773195 26.716577540106954
134.240412371134 27.165775401069517
134.34164948453608 27.614973262032084
134.44288659793813 28.064171122994654
134.5441237113402 28.513368983957218
134.64536082474226 28.962566844919785
134.7465979381443 29.41176470588235
134.84783505154638 29.41176470588235
134.94907216494843 29.41176470588235
135.0503092783505 29.41176470588235
135.15154639175256 29.41176470588235
135.25278350515464 29.41176470588235
135.3540206185567 29.41176470588235
135.45525773195874 29.41176470588235
135.55649484536082 29.41176470588235
135.65773195876287 29.41176470588235
135.75896907216494 29.974424552429667
135.860206185567 30.537084398976987
135.96144329896907 31.099744245524302
136.06268041237112 31.66240409207162
136.16391752577317 32.22506393861894
136.26515463917525 32.78772378516626
136.3663917525773 33.35038363171357
136.46762886597938 33.91304347826088
136.56886597938143 34.4757033248082
136.67010309278348 35.03836317135551
136.77134020618556 35.60102301790283
136.8725773195876 36.163682864450145
136.97381443298968 36.72634271099746
137.07505154639173 37.28900255754477
137.1762886597938 37.85166240409209
137.27752577319586 38.4143222506394
137.3787628865979 38.97698209718672
137.48 39.53964194373403
137.58123711340204 40.10230179028135
137.68247422680412 40.664961636828664
137.78371134020617 41.22762148337598
137.88494845360825 41.79028132992329
137.9861855670103 42.3529411764706
138.08742268041235 42.91560102301793
138.18865979381442 43.47826086956524
138.28989690721647 43.47826086956524
138.39113402061855 43.47826086956524
138.4923711340206 43.47826086956524
138.59360824742268 43.47826086956524
138.69484536082473 43.47826086956524
138.79608247422678 43.47826086956524
138.89731958762886 43.47826086956524
138.9985567010309 43.47826086956524
139.09979381443299 43.47826086956524
139.20103092783503 43.47826086956524
139.3022680412371 43.47826086956524
139.40350515463916 43.47826086956524
139.5047422680412 43.47826086956524
139.6059793814433 43.47826086956524
139.70721649484534 43.47826086956524
139.80845360824742 43.47826086956524
139.90969072164947 43.47826086956524
140.01092783505155 43.47826086956524
140.1121649484536 43.47826086956524
140.21340206185565 43.47826086956524
140.31463917525772 43.47826086956524
140.41587628865977 43.405797101449295
140.51711340206185 43.33333333333336
140.6183505154639 43.260869565217405
140.71958762886595 43.18840579710147
140.82082474226803 43.11594202898552
140.92206185567008 43.04347826086958
141.02329896907216 42.97101449275363
141.1245360824742 42.89855072463769
141.2257731958763 42.82608695652174
141.32701030927834 42.7536231884058
141.42824742268039 42.68115942028985
141.52948453608246 42.6086956521739
141.6307216494845 42.53623188405796
141.7319587628866 42.46376811594201
141.83319587628864 42.39130434782607
141.93443298969072 42.318840579710134
142.03567010309277 42.24637681159419
142.13690721649482 42.173913043478244
142.2381443298969 42.10144927536231
142.33938144329895 42.02898550724636
142.44061855670103 41.95652173913042
142.54185567010308 41.88405797101448
142.64309278350515 41.81159420289854
142.7443298969072 41.739130434782595
142.84556701030925 41.739130434782595
142.94680412371133 41.81159420289854
143.04804123711338 41.88405797101448
143.14927835051546 41.95652173913043
143.2505154639175 42.02898550724637
143.3517525773196 42.10144927536232
143.45298969072164 42.17391304347826
143.5542268041237 42.24637681159421
143.65546391752576 42.31884057971015
143.75670103092781 42.3913043478261
143.8579381443299 42.46376811594204
143.95917525773194 42.53623188405799
144.060412371134 42.60869565217393
144.16164948453607 42.681159420289866
144.26288659793812 42.75362318840581
144.3641237113402 42.826086956521756
144.46536082474225 42.8985507246377
144.56659793814433 42.97101449275364
144.66783505154638 43.04347826086958
144.76907216494843 43.11594202898553
144.8703092783505 43.18840579710147
144.97154639175255 43.260869565217405
145.07278350515463 43.33333333333335
145.17402061855668 43.484848484848506
145.27525773195876 43.636363636363654
145.3764948453608 43.715415019762865
145.47773195876286 43.794466403162076
145.57896907216494 43.87351778656129
145.680206185567 43.9525691699605
145.78144329896907 44.03162055335971
145.88268041237112 44.11067193675892
145.9839175257732 44.18972332015813
146.08515463917524 44.26877470355734
146.1863917525773 44.347826086956545
146.28762886597937 44.426877470355755
146.38886597938142 44.505928853754966
146.4901030927835 44.58498023715418
146.59134020618555 44.66403162055338
146.69257731958763 44.74308300395259
146.79381443298968 44.822134387351795
146.89505154639173 44.901185770751006
146.9962886597938 44.98023715415022
147.09752577319585 45.05928853754943
147.19876288659793 45.13833992094863
147.29999999999998 45.21739130434784
147.40123711340206 45.21739130434784
147.5024742268041 45.21739130434784
147.60371134020616 45.21739130434784
147.70494845360824 45.13833992094863
147.8061855670103 45.05928853754942
147.90742268041237 44.98023715415021
148.00865979381442 44.901185770751
148.10989690721647 44.82213438735179
148.21113402061854 44.74308300395258
148.3123711340206 44.66403162055337
148.41360824742267 44.584980237154156
148.51484536082472 44.50592885375495
148.6160824742268 44.42687747035574
148.71731958762885 44.34782608695653
148.8185567010309 44.26877470355732
148.91979381443298 44.189723320158116
149.02103092783503 44.110671936758905
149.1222680412371 44.0316205533597
149.22350515463916 43.95256916996049
149.32474226804123 43.87351778656129
149.42597938144328 43.794466403162076
149.52721649484533 43.715415019762865
149.6284536082474 43.636363636363654
149.72969072164946 43.55731225296445
149.83092783505154 43.47826086956524
149.9321649484536 43.47826086956524
150.03340206185567 43.47826086956524
150.13463917525772 43.47826086956524
150.23587628865977 43.47826086956524
150.33711340206185 43.47826086956524
150.4383505154639 43.47826086956524
150.53958762886597 43.47826086956524
150.64082474226802 43.47826086956524
150.7420618556701 43.47826086956524
150.84329896907215 43.47826086956524
150.9445360824742 43.47826086956524
151.04577319587628 43.47826086956524
151.14701030927833 43.47826086956524
151.2482474226804 43.47826086956524
151.34948453608246 43.47826086956524
151.45072164948454 43.47826086956524
151.55195876288658 43.47826086956524
151.65319587628863 43.47826086956524
151.7544329896907 43.47826086956524
151.85567010309276 43.47826086956524
151.95690721649484 43.47826086956524
152.0581443298969 43.47826086956524
152.15938144329894 43.47826086956524
152.26061855670102 43.47826086956524
152.36185567010307 43.47826086956524
152.46309278350515 43.47826086956524
152.5643298969072 43.47826086956524
152.66556701030927 43.47826086956524
152.76680412371132 43.47826086956524
152.86804123711337 43.47826086956524
152.96927835051545 43.47826086956524
153.0705154639175 43.47826086956524
153.17175257731958 43.47826086956524
153.27298969072163 43.47826086956524
153.3742268041237 43.47826086956524
153.47546391752576 43.47826086956524
153.5767010309278 43.47826086956524
153.6779381443299 43.47826086956524
153.77917525773194 43.47826086956524
153.880412371134 43.47826086956524
153.98164948453606 43.47826086956524
154.08288659793814 43.47826086956524
154.1841237113402 43.47826086956524
154.28536082474224 43.47826086956524
154.38659793814432 43.55731225296445
154.48783505154637 43.636363636363654
154.58907216494845 43.715415019762865
154.6903092783505 43.794466403162076
154.79154639175258 43.87351778656129
154.89278350515463 43.9525691699605
154.99402061855668 44.03162055335971
155.09525773195875 44.11067193675892
155.1964948453608 44.18972332015813
155.29773195876288 44.26877470355734
155.39896907216493 44.347826086956545
155.50020618556698 44.426877470355755
155.60144329896906 44.505928853754966
155.7026804123711 44.58498023715418
155.8039175257732 44.66403162055338
155.90515463917524 44.74308300395259
156.00639175257731 44.822134387351795
156.10762886597936 44.901185770751006
156.20886597938141 44.98023715415022
156.3101030927835 45.05928853754943
156.41134020618554 45.13833992094863
156.51257731958762 45.21739130434784
156.61381443298967 45.21739130434784
156.71505154639175 45.21739130434784
156.8162886597938 45.21739130434784
156.91752577319585 45.13833992094863
157.01876288659793 45.05928853754942
157.11999999999998 44.98023715415021
157.22123711340205 44.901185770751
157.3224742268041 44.82213438735179
157.42371134020618 44.74308300395258
157.52494845360823 44.66403162055337
157.62618556701028 44.584980237154156
157.72742268041236 44.50592885375495
157.8286597938144 44.42687747035574
157.9298969072165 44.34782608695653
158.03113402061854 44.26877470355732
158.13237113402062 44.189723320158116
158.23360824742267 44.110671936758905
158.33484536082472 44.0316205533597
158.4360824742268 43.95256916996049
158.53731958762884 43.87351778656129
158.63855670103092 43.794466403162076
158.73979381443297 43.715415019762865
158.84103092783505 43.636363636363654
158.9422680412371 43.55731225296445
159.04350515463915 43.47826086956524
159.14474226804123 43.47826086956524
159.24597938144328 43.47826086956524
159.34721649484536 43.47826086956524
159.4484536082474 43.47826086956524
159.54969072164945 43.47826086956524
159.65092783505153 43.47826086956524
159.75216494845358 43.47826086956524
159.85340206185566 43.47826086956524
159.9546391752577 43.47826086956524
160.0558762886598 43.47826086956524
160.15711340206184 43.47826086956524
160.2583505154639 43.47826086956524
160.35958762886597 43.47826086956524
160.46082474226802 43.47826086956524
160.5620618556701 43.47826086956524
160.66329896907214 43.47826086956524
160.76453608247422 43.47826086956524
160.86577319587627 43.47826086956524
160.96701030927832 43.47826086956524
161.0682474226804 43.47826086956524
161.16948453608245 43.47826086956524
161.27072164948453 43.405797101449295
161.37195876288658 43.33333333333336
161.47319587628866 43.260869565217405
161.5744329896907 43.18840579710147
161.67567010309276 43.11594202898552
161.77690721649483 43.04347826086958
161.87814432989688 42.97101449275363
161.97938144329896 42.89855072463769
162.080618556701 42.82608695652174
162.1818556701031 42.7536231884058
162.28309278350514 42.68115942028985
162.3843298969072 42.6086956521739
162.48556701030927 42.53623188405796
162.58680412371132 42.46376811594201
162.6880412371134 42.39130434782607
162.78927835051545 42.318840579710134
162.89051546391752 42.24637681159419
162.99175257731957 42.173913043478244
163.09298969072162 42.10144927536231
163.1942268041237 42.02898550724636
163.29546391752575 41.95652173913042
163.39670103092783 41.88405797101448
163.49793814432988 41.81159420289854
163.59917525773193 41.739130434782595
163.700412371134 41.739130434782595
163.80164948453606 41.81159420289854
163.90288659793814 41.88405797101448
164.00412371134018 41.95652173913043
164.10536082474226 42.02898550724637
164.2065979381443 42.10144927536232
164.30783505154636 42.17391304347826
164.40907216494844 42.24637681159421
164.5103092783505 42.31884057971015
164.61154639175257 42.3913043478261
164.71278350515462 42.46376811594204
164.8140206185567 42.53623188405799
164.91525773195875 42.60869565217393
165.0164948453608 42.681159420289866
165.11773195876287 42.75362318840581
165.21896907216492 42.826086956521756
165.320206185567 42.8985507246377
165.42144329896905 42.97101449275364
165.52268041237113 43.04347826086958
165.62391752577318 43.11594202898553
165.72515463917523 43.18840579710147
165.8263917525773 43.260869565217405
165.92762886597936 43.33333333333335
166.02886597938144 43.405797101449295
166.1301030927835 43.47826086956524
166.23134020618556 43.47826086956524
166.3325773195876 43.47826086956524
166.43381443298966 43.47826086956524
166.53505154639174 43.47826086956524
166.6362886597938 43.47826086956524
166.73752577319587 43.47826086956524
166.83876288659792 43.47826086956524
166.94 43.47826086956524
167.04123711340205 43.47826086956524
167.1424742268041 43.47826086956524
167.24371134020618 43.47826086956524
167.34494845360823 43.47826086956524
167.4461855670103 43.47826086956524
167.54742268041235 43.47826086956524
167.6486597938144 43.47826086956524
167.74989690721648 43.47826086956524
167.85113402061853 43.47826086956524
167.9523711340206 43.47826086956524
168.05360824742266 43.47826086956524
168.15484536082474 43.47826086956524
168.2560824742268 43.47826086956524
168.35731958762884 43.47826086956524
168.45855670103091 43.47826086956524
168.55979381443296 43.47826086956524
168.66103092783504 43.47826086956524
168.7622680412371 43.47826086956524
168.86350515463917 43.47826086956524
168.96474226804122 43.47826086956524
169.06597938144327 43.47826086956524
169.16721649484535 43.47826086956524
169.2684536082474 43.47826086956524
169.36969072164948 43.47826086956524
169.47092783505153 43.47826086956524
169.5721649484536 43.47826086956524
169.67340206185565 43.47826086956524
169.7746391752577 43.47826086956524
169.87587628865978 43.47826086956524
169.97711340206183 43.47826086956524
170.0783505154639 43.47826086956524
170.17958762886596 43.47826086956524
170.28082474226804 43.47826086956524
170.3820618556701 43.47826086956524
170.48329896907214 43.47826086956524
170.58453608247422 43.47826086956524
170.68577319587627 43.47826086956524
170.78701030927834 43.47826086956524
170.8882474226804 43.47826086956524
170.98948453608244 43.47826086956524
171.09072164948452 43.47826086956524
171.19195876288657 43.47826086956524
171.29319587628865 43.47826086956524
171.3944329896907 43.47826086956524
171.49567010309278 43.47826086956524
171.59690721649483 43.47826086956524
171.69814432989688 43.47826086956524
171.79938144329896 43.47826086956524
171.900618556701 43.47826086956524
172.00185567010308 43.47826086956524
172.10309278350513 43.47826086956524
172.2043298969072 43.47826086956524
172.30556701030926 43.47826086956524
172.4068041237113 43.47826086956524
172.5080412371134 43.47826086956524
172.60927835051544 43.47826086956524
172.71051546391752 43.47826086956524
172.81175257731957 43.47826086956524
172.91298969072164 43.47826086956524
173.0142268041237 43.55731225296445
173.11546391752574 43.636363636363654
173.21670103092782 43.715415019762865
173.31793814432987 43.794466403162076
173.41917525773195 43.87351778656129
173.520412371134 43.9525691699605
173.62164948453608 44.03162055335971
173.72288659793813 44.11067193675892
173.82412371134018 44.18972332015813
173.92536082474226 44.26877470355734
174.0265979381443 44.347826086956545
174.12783505154638 44.426877470355755
174.22907216494843 44.505928853754966
174.3303092783505 44.58498023715418
174.43154639175256 44.66403162055338
174.5327835051546 44.74308300395259
174.6340206185567 44.822134387351795
174.73525773195874 44.901185770751006
174.83649484536082 44.98023715415022
174.93773195876287 45.05928853754943
175.03896907216492 45.13833992094863
175.140206185567 45.21739130434784
175.24144329896905 45.1449275362319
175.34268041237112 45.07246376811596
175.44391752577317 45.00000000000002
175.54515463917525 44.848484848484865
175.6463917525773 44.69696969696971
175.74762886597935 44.54545454545456
175.84886597938143 44.3939393939394
175.95010309278348 44.24242424242424
176.05134020618556 44.09090909090909
176.1525773195876 43.93939393939393
176.25381443298969 43.78787878787878
176.35505154639173 43.63636363636362
176.45628865979378 43.48484848484847
176.55752577319586 43.333333333333314
176.6587628865979 43.18181818181816
176.76 43.03030303030301
176.86123711340204 42.87878787878786
176.96247422680412 42.72727272727271
177.06371134020617 42.575757575757564
177.16494845360822 42.42424242424241
177.2661855670103 42.27272727272726
177.36742268041235 42.12121212121211
177.46865979381442 41.96969696969696
177.56989690721647 41.8181818181818
177.67113402061855 41.739130434782595
177.7723711340206 41.81159420289854
177.87360824742265 41.88405797101448
177.97484536082473 41.95652173913043
178.07608247422678 42.02898550724637
178.17731958762886 42.10144927536232
178.2785567010309 42.17391304347826
178.379793814433 42.24637681159421
178.48103092783504 42.31884057971015
178.58226804123709 42.3913043478261
178.68350515463916 42.46376811594204
178.7847422680412 42.53623188405799
178.8859793814433 42.60869565217393
178.98721649484534 42.681159420289866
179.0884536082474 42.75362318840581
179.18969072164947 42.826086956521756
179.29092783505152 42.8985507246377
179.3921649484536 42.97101449275364
179.49340206185565 43.04347826086958
179.59463917525773 43.11594202898553
179.69587628865978 43.18840579710147
179.79711340206183 43.260869565217405
179.8983505154639 43.33333333333335
179.99958762886595 43.405797101449295
180.10082474226803 43.47826086956524
180.20206185567008 43.47826086956524
180.30329896907216 43.47826086956524
180.4045360824742 43.47826086956524
180.50577319587626 43.47826086956524
180.60701030927834 43.47826086956524
180.7082474226804 43.47826086956524
180.80948453608246 43.47826086956524
180.91072164948451 43.47826086956524
181.0119587628866 43.47826086956524
181.11319587628864 43.47826086956524
181.2144329896907 43.47826086956524
181.31567010309277 43.47826086956524
181.41690721649482 43.47826086956524
181.5181443298969 43.47826086956524
181.61938144329895 43.47826086956524
181.72061855670103 43.47826086956524
181.82185567010308 43.47826086956524
181.92309278350513 43.47826086956524
182.0243298969072 43.47826086956524
182.12556701030925 43.47826086956524
182.22680412371133 43.47826086956524
182.32804123711338 43.47826086956524
182.42927835051543 43.47826086956524
182.5305154639175 43.47826086956524
182.63175257731956 43.47826086956524
182.73298969072164 43.47826086956524
182.8342268041237 43.47826086956524
182.93546391752577 43.47826086956524
183.03670103092782 43.47826086956524
183.13793814432987 43.47826086956524
183.23917525773194 43.47826086956524
183.340412371134 43.47826086956524
183.44164948453607 43.47826086956524
183.54288659793812 43.47826086956524
183.6441237113402 43.47826086956524
183.74536082474225 43.47826086956524
183.8465979381443 43.47826086956524
183.94783505154638 43.47826086956524
184.04907216494843 43.47826086956524
184.1503092783505 43.47826086956524
184.25154639175256 43.47826086956524
184.35278350515463 43.47826086956524
184.45402061855668 43.47826086956524
184.55525773195873 43.47826086956524
184.6564948453608 43.47826086956524
184.75773195876286 43.47826086956524
184.85896907216494 43.47826086956524
184.960206185567 43.47826086956524
185.06144329896907 43.47826086956524
185.16268041237112 43.47826086956524
185.26391752577317 43.47826086956524
185.36515463917524 43.47826086956524
185.4663917525773 43.47826086956524
185.56762886597937 43.47826086956524
185.66886597938142 43.47826086956524
185.7701030927835 43.47826086956524
185.87134020618555 43.47826086956524
185.9725773195876 43.47826086956524
186.07381443298968 43.47826086956524
186.17505154639173 43.47826086956524
186.2762886597938 43.47826086956524
186.37752577319586 43.47826086956524
186.4787628865979 43.47826086956524
186.57999999999998 43.47826086956524
186.68123711340203 43.47826086956524
186.7824742268041 43.47826086956524
186.88371134020616 43.47826086956524
186.98494845360824 43.339130434782625
187.0861855670103 43.20000000000002
187.18742268041234 43.06086956521741
187.28865979381442 42.9217391304348
187.38989690721647 42.782608695652186
187.49113402061855 42.64347826086958
187.5923711340206 42.50434782608697
187.69360824742267 42.365217391304355
187.79484536082472 42.22608695652175
187.89608247422677 42.08695652173914
187.99731958762885 41.94782608695653
188.0985567010309 41.80869565217392
188.19979381443298 41.66956521739131
188.30103092783503 41.5304347826087
188.4022680412371 41.39130434782609
188.50350515463916 41.25217391304348
188.6047422680412 41.11304347826087
188.70597938144329 40.97391304347826
188.80721649484533 40.83478260869565
188.9084536082474 40.69565217391305
189.00969072164946 40.55652173913043
189.11092783505154 40.417391304347824
189.2121649484536 40.27826086956522
189.31340206185564 40.13913043478261
189.41463917525772 40.0
189.51587628865977 40.13913043478261
189.61711340206185 40.27826086956522
189.7183505154639 40.41739130434783
189.81958762886597 40.55652173913044
189.92082474226802 40.69565217391305
190.02206185567007 40.83478260869566
190.12329896907215 40.97391304347827
190.2245360824742 41.11304347826088
190.32577319587628 41.25217391304349
190.42701030927833 41.3913043478261
190.52824742268038 41.53043478260871
190.62948453608246 41.669565217391316
190.7307216494845 41.80869565217393
190.8319587628866 41.94782608695654
190.93319587628864 42.08695652173915
191.0344329896907 42.226086956521755
191.13567010309276 42.36521739130437
191.2369072164948 42.50434782608698
191.3381443298969 42.643478260869585
191.43938144329894 42.782608695652186
191.54061855670102 42.9217391304348
191.64185567010307 43.06086956521741
191.74309278350515 43.20000000000002
191.8443298969072 43.418181818181836
191.94556701030925 43.636363636363654
192.04680412371133 43.715415019762865
192.14804123711338 43.794466403162076
192.24927835051545 43.87351778656129
192.3505154639175 43.9525691699605
192.45175257731958 44.03162055335971
192.55298969072163 44.11067193675892
192.65422680412368 44.18972332015813
192.75546391752576 44.26877470355734
192.8567010309278 44.347826086956545
192.9579381443299 44.426877470355755
193.05917525773194 44.505928853754966
193.16041237113402 44.58498023715418
193.26164948453606 44.66403162055338
193.36288659793811 44.74308300395259
193.4641237113402 44.822134387351795
193.56536082474224 44.901185770751006
193.66659793814432 44.98023715415022
193.76783505154637 45.05928853754943
193.86907216494845 45.13833992094863
193.9703092783505 45.21739130434784
194.07154639175255 45.21739130434784
194.17278350515463 45.21739130434784
194.27402061855668 45.21739130434784
194.37525773195875 45.13833992094863
194.4764948453608 45.05928853754942
194.57773195876285 44.98023715415021
194.67896907216493 44.901185770751
194.78020618556698 44.82213438735179
194.88144329896906 44.74308300395258
194.9826804123711 44.66403162055337
195.0839175257732 44.584980237154156
195.18515463917524 44.50592885375495
195.2863917525773 44.42687747035574
195.38762886597937 44.34782608695653
195.48886597938142 44.26877470355732
195.5901030927835 44.189723320158116
195.69134020618554 44.110671936758905
195.79257731958762 44.0316205533597
195.89381443298967 43.95256916996049
195.99505154639172 43.87351778656129
196.0962886597938 43.794466403162076
196.19752577319585 43.715415019762865
196.29876288659793 43.636363636363654

